Scaling relations of early-type galaxies in MOND

We investigate the shape and morphology of early-type galaxies (ETGs) within the framework of Modified Newtonian Dynamics (MOND). Building on our previous studies, which demonstrated that the monolithic collapse of primordial gas clouds in MOND produces galaxies (noted throughout as 'model relics' in the context of this work) with short star formation timescales and a downsizing effect as observationally found, we present new analyses on the resulting structural and morphological properties of these systems. Initially, the monolithically formed galaxies display disk-like structures. In this study, we further analyze the transformations that occur when these galaxies merge, observing that the resulting systems (noted throughout as 'merged galaxies' in the context of this work) take on elliptical-like shapes, with the (V_rot/V_sigma) - ellipticity relations closely matching observational data across various projections. We extend this analysis by examining the isophotal shapes and rotational parameter (lambda_R) of both individual relics and merged galaxies. The results indicate that ETGs may originate in pairs in dense environments, with mergers subsequently producing elliptical structures that align well with observed kinematic and morphological characteristics. Finally, we compare both the model relics and merged galaxies with the fundamental plane and Kormendy relation of observed ETGs, finding close agreement. Together, these findings suggest that MOND provides a viable physical framework for the rapid formation and morphological evolution of ETGs.

==> deleted.txt <==
\subsection{Rotation parameter $\lambda_{Re}$}
Building on the $V_{\rm rot}/V_{\sigma}$ v ellipticity results presented above, we further quantify the galaxy’s ordered rotation using the $\lambda_{Re}$ parameter as described in \citet{2007MNRAS.379..401E}. This metric has gained widespread use in recent observational studies as a robust measure of rotational support, particularly given its applicability when tangential velocity components are unavailable. By including $\lambda_{Re}$ in our analysis, we ensure that our findings are more directly comparable with contemporary datasets, providing a consistent framework that aligns with current observational methodologies.
\begin{figure}
\includegraphics[width=10.5 cm]{figures/lambdarevellipticity.png}
    \caption{The rotational support parameter, $\lambda_{Re}$, and ellipticity, $\epsilon$, is presented for both simulated and observed galaxies from \citet{2007MNRAS.379..401E}. Observational data is represented by green points, with light green indicating fast rotators (F Type) and dark green indicating slow rotators (S Type). The model relics are represented by red and model mergers by blue markers. The dashed line, derived from \citet{2007MNRAS.379..401E}, represents the theoretical boundary for isotropic oblate rotators.}
    \label{fig:lambdaR1}
\end{figure} 

The $\lambda_{Re}$ parameter is a widely used measure of the rotational support in galaxies, representing the ratio of ordered rotational motion to random kinetic motion in a galaxy. It is defined as,

\begin{equation}
    \lambda_{Re} = \frac{\sum_{i} m_i R_i |V_{{\rm los},i} - \langle V_{{\rm los},i} \rangle|}{\sum_{i} m_i R_i \sqrt{(V_{{\rm los},i} - \langle V_{{\rm los},i} \rangle)^2 + V_{\sigma,i}^2}},
\end{equation}
where $m_i$ is the mass of the $i$th particle, $R_i = \sqrt{x_i^2 + y_i^2}$ is the projected radius of the $i$th particle in the XY plane, and $V_{{\rm los}, i}$ is the line-of-sight velocity of the $i$th particle relative to the observer. The line-of-sight velocity $V_{{\rm los},i}$ is computed as,

\begin{equation}
    V_{{\rm los},i} = v_{x,i} + v_{y,i} + v_{z,i},
\end{equation}
where the dispersion $V_{\sigma,i}$ represents the local velocity dispersion of stars within radial bins centered at $R_i$. The $\lambda_{Re}$ expression assesses contributions from each particle’s velocity and radius, weighted by mass, and normalized by a factor incorporating both ordered $V_{\rm los}$ and random $V_{\sigma}$ motions. This formulation accounts for the local rotational and dispersion-supported nature of the system, which is crucial for distinguishing slow rotators from fast rotators.

Figure \ref{fig:lambdaR1} shows the relationship between the rotational support parameter, $\lambda_{Re}$, and ellipticity, $\epsilon$, for model relics and merged models in this work compared with the observed galaxies from \citet{2007MNRAS.379..401E}. The merged models (red points) in the simulation exhibit a range of $\lambda_{Re}$ values and ellipticities, primarily occupying the intermediate region between the observed slow and fast rotators. Some merged models show rotational support with moderate $\lambda_{Re}$ values and ellipticities comparable to observed fast rotators, suggesting that certain merger events can maintain or induce significant rotational structure. The merged models fall below the dashed curve and display lower $\lambda_{Re}$ values, aligning more closely with the properties of observed fast rotators with low ellipticity. The model relic (blue triangles) exhibit a distinct distribution with high $\lambda_{Re}$ values and high ellipticities, placing them as the fast rotators in the observational data \citep{2007MNRAS.379..401E}. This pattern indicates that model relics are predominantly rotation-supported with relatively high ellipticities suggesting a disky morphology.


\subsection{Isophotal analysis}

\begin{figure}
\includegraphics[width=9 cm]{figures/a4_avellipiticityandlambdar.png}
    \caption{Isophotal shape parameter $(a_4/a)$ v ellipticity $\epsilon$ (top panel) and $(a_4/a)$ v rotational support parameter $\lambda_{Re}$ (bottom panel). The green data points are from observations \citep{2007MNRAS.379..401E} and the blue triangles and red circles are the relics and mergers in this work.}
    \label{fig:lambdaR2}
\end{figure} 

The isophotal distortion parameter \( a_4/a \) (in Figure \ref{fig:lambdaR2} \textcolor{red}{and to be defined below}) quantifies the deviation of isophotal shapes from perfect ellipses. To compute this parameter, we follow a structured approach that involves projecting the stellar distribution, generating isophotes, fitting ellipses to the isophotes (see Figure \ref{fig:isophotal}), and finally calculating the radial deviations using Fourier analysis. A 2D histogram of the particle positions \( (x', y') \) is constructed to obtain the surface density \( \Sigma(x', y') \). To analyze the shape of this distribution, isophotes are generated at specific surface density levels \( \Sigma_i \), where each isophote represents a curve of constant surface density.

To quantify deviations from an elliptical shape, ellipses are fitted to the isophotes. The largest path of each isophote is extracted, and an ellipse is fitted using the following general equation for an ellipse:
\begin{equation}
\frac{(x - h) \cos(\theta) + (y - k) \sin(\theta)}{a}^2 + \frac{(x - h) \sin(\theta) - (y - k) \cos(\theta)}{b}^2 = 1
\end{equation}
where \( a \) and \( b \) are the semi-major and semi-minor axes of the ellipse, \( (h, k) \) is the center of the ellipse, and \( \theta \) is the orientation angle of the ellipse. Using a non-linear least squares optimization method, the optimal parameters \( a \), \( b \), \( h \), \( k \), and \( \theta \) are obtained.

After the ellipse fitting, the radial deviation of the isophotal shape from the fitted ellipse is quantified. For each isophote point \( (x_i, y_i) \), the projected radial distance \( r_i \) from the center \( (h, k) \) is calculated as:
\begin{equation}
r_i = \sqrt{(x_i - h)^2 + (y_i - k)^2}
\end{equation}
The mean radial distance \( \bar{r} \) is computed as the average of the radial distances:
\begin{equation}
\bar{r} = \frac{1}{N} \sum_{i=1}^N r_i
\end{equation}
where \( N \) is the number of points in the isophote path. The deviation \( \delta r_i \) of each distance \( r_i \) from the mean radius \( \bar{r} \) is given by:
\begin{equation}
\delta r_i = r_i - \bar{r}
\end{equation}
To quantify the shape of the isophote, a Fourier decomposition of the deviations \( \delta r_i \) is performed. The radial deviation \( \delta r(\theta) \) as a function of the polar angle \( \theta \) corresponding to each isophote point is expanded as a Fourier series:
\begin{equation}
\delta r(\theta) = \sum_{n=0}^\infty a_n \cos(n \theta) + b_n \sin(n \theta)
\end{equation}
The Fourier coefficients \( a_n \) and \( b_n \) are calculated as follows:
\begin{equation}
a_n = \frac{2}{N} \sum_{i=1}^N \delta r_i \cos(n \theta_i), 
\quad 
b_n = \frac{2}{N} \sum_{i=1}^N \delta r_i \sin(n \theta_i)
\end{equation}
where \( \theta_i \) is the polar angle corresponding to the \( i \)-th point on the isophote.

The Fourier coefficient \( a_4 \) associated with the \( n = 4 \) mode is used to quantify the deviation of the isophote from an ellipse. The \( a_4/a \) parameter is defined as the ratio of the Fourier coefficient \( a_4 \) to the mean semi-major axis \( \bar{r} \):
\begin{equation}
\frac{a_4}{a} = \frac{a_4}{\bar{r}}
\end{equation}
This parameter measures the deviation of the isophote from a purely elliptical shape. Positive values of \( a_4/a \) indicate boxy isophotes, while negative values indicate disky isophotes. The magnitude of the parameter reflects the degree of deviation from an ideal ellipse.

This approach provides a quantitative measure of the shape of isophotes, enabling the identification of boxy and disky features in the surface brightness profile. By analyzing multiple isophotes at different density levels, a comprehensive characterization of the isophotal shape of the system can be achieved.

This dimensionless parameter provides a scale-invariant measure of the isophotal shape. Positive $(a_4/a)$ values indicate "discy" isophotes, characterized by an excess of mass in the tangential directions, suggesting embedded disk-like structures. Conversely, negative $(a_4/a)$ values correspond to "boxy" isophotes, with more rectangular contours, often linked to major mergers or the orbital anisotropy of stars in the galaxy.

In Figure \ref{fig:lambdaR2}, we analyze the relationships between the isophotal shape parameter $(a_4/a)$ and the ellipticity $\epsilon$ (top panel), as well as between $(a_4/a)$ and the rotational support parameter $\lambda_{Re}$ (bottom panel), for both simulated and observed galaxies. Observational data from \citet{2007MNRAS.379..401E} is represented by green points, with light green indicating fast rotators (F Type) and dark green indicating slow rotators (S Type). The simulated galaxies in this work are represented by red markers for mergers and blue triangles for relics. The vertical dashed lines at $(a_4/a) = \pm 1$ separate the "boxy" (negative $(a_4/a)$) and "discy" (positive $(a_4/a)$) regions.

Merged models, indicated by red circles, are concentrated near $(a_4/a) = 0$. This suggests that the shape of the mergers is more elliptical. Conversely, the model relics (blue triangles) show notably positive $(a_4/a)$ values, surpassing +1. This trend suggests that the model relics are considerably disky, exhibiting substantial rotational support. Additionally, the model relics possess moderately high levels of ellipticity, signifying a flattened, disk-like form as opposed to a mere oblate spheroid.

The bottom panel of Figure \ref{fig:lambdaR2} shows the relationship between $(a_4/a)$ and the rotational support parameter $\lambda_{Re}$. The model relics exhibit larger $\lambda_{Re}$ values, suggesting that they are supported by rotation, with a disky morphology highlighted by their large $(a_4/a)$ values. In contrast, mergers show a wider range of $\lambda_{Re}$ values, with most mergers clustered around $(a_4/a) \approx 0$. This indicates that mergers result in systems with intermediate isophotal shapes, reflecting the diversity of morphologies produced by the merger process. The relics, on the other hand, are consistently disky and rotationally supported, suggesting a distinct formation pathway.

\begin{figure}
\begin{adjustwidth}{-\extralength}{0cm}
\centering
\includegraphics[scale=0.31]{figures/M3.png}
\includegraphics[scale=0.31]{figures/M5.png}
\includegraphics[scale=0.31]{figures/M6.png}
\\
\includegraphics[scale=0.31]{figures/e37.png}
\includegraphics[scale=0.31]{figures/e38.png}
\includegraphics[scale=0.31]{figures/e39.png}
\\
\end{adjustwidth}
\caption{Surface density plots with isophotal contours of three mergers (M3, M5, and M6) in the top panel and three relics (e37, e38, and e39) in the bottom panel.}
\label{fig:isophotal}
\end{figure}  

